Trajectory design and optimization of a solar sail sun probe

There is a desire to observe the sun's poles to further deepen our understanding of solar activity. However, because of the large speeds needed to perform out-of-ecliptic plane maneuvers, chemical and electric rocket propulsion mechanisms have been proven to be costly and impractical, leaving alternative space technology systems like solar sails to be considered for these applications. In this paper, we study the possibility of using a solar sail as a probe observing the sun. We design and optimize the trajectories of the solar sail probe through the surface constraint approach, with the assumption that the sail moves on a displaced spherical surface. We first review the surface constraint approach, focusing on its important assumptions and limitations. Then, we solve and obtain a family of radial and azimuthal trajectory equations by choosing the correct constraint equation. We characterize the trajectories based on the functional dependence of the sail's orientation with the polar angle. Finally, we determine the trajectories of the probe that will give us the minimum flight time. Results show that increasing the number of mission stages decreases the total flight time, with minimal changes in the sail's radial and polar velocities. Furthermore, changing the functional dependence of the clock angle resets the azimuthal velocity, making the sail not reverse its direction and directly approach the sun along the spherical surface.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



